The JWST Search for Earth-Luna Analogs: Upper Limits on Exomoons and Refined Ephemerides for TOI 700 d and e

While no conclusive detections of exomoons have been reported to date, planet formation theories predict that Luna-analog satellites should be a common outcome of the collisional dynamics in early extrasolar systems. Such satellites have the potential to unlock new avenues to learn about exoplanet systems, speaking to topics of habitability, tidal heating, planet formation, late-stage growth, planetary compositions, and more. Here we describe the results of our JWST program to search for Luna-analog exomoons around the rocky, habitable-zone M-dwarf planets TOI 700 d and e. We refine the ephemerides of both worlds, providing an order-of-magnitude improvement in period precision and a factor of 2-3 improvement in planetary radii. We identify a strong correlated noise signal with a timescale of $16\pm4$ minutes and an amplitude of $46\pm4$ ppm; similar signals have been observed in previous JWST analyses of other stars and have been ascribed to stellar granulation. This noise source inflates our error by a factor of 4 relative to photon-noise expectations in 10-minute bins and limits our sensitivity to moons: we determine that our observations are sensitive mainly to moons larger than Ganymede on periods longer than 2 days (i.e., moons larger than our solar system's natural satellites). If this noise could be corrected, we would be sensitive to Luna-analog moons. Future work to address this noise source will thus be critical for detecting exomoons in stellar transits, as well as for all other science cases that hope to take advantage of JWST white-light curves in the photon-noise limit.

==> mrt.txt <==
60762.32561 -199
60762.32593 -156
60762.32625 -186
60762.32657 59
60762.32689 -66
60762.32720 -34
60762.32752 58
60762.32784 -241
60762.32816 -36
60762.32848 229
60762.32879 -32
60762.32911 -81
60762.32943 -55
60762.32975 -163
60762.33007 86
60762.33038 41
60762.33070 -92
60762.33102 -72
60762.33134 210
60762.33166 -30
60762.33197 -67
60762.33229 -39
60762.33261 -205
60762.33293 -61
60762.33325 62
60762.33356 -87
60762.33388 165
60762.33420 133
60762.33452 -81
60762.33484 204
60762.33515 -58
60762.33547 -195
60762.33579 101
60762.33611 -139
60762.33643 -102
60762.33674 165
60762.33706 -123
60762.33738 31
60762.33770 -19
60762.33802 68
60762.33833 212
60762.33865 -33
60762.33897 99
60762.33929 121
60762.33961 90
60762.33992 142
60762.34024 -21
60762.34056 -1
60762.34088 21
60762.34120 -30
60762.34151 135
60762.34183 110
60762.34215 108
60762.34247 162
60762.34279 -30
60762.34310 41
60762.34342 116
60762.34374 0
60762.34406 93
60762.34438 185
60762.34469 -9
60762.34501 125
60762.34533 -16
60762.34565 -32
60762.34597 178
60762.34628 38
60762.34660 72
60762.34692 12
60762.34724 99
60762.34756 -36
60762.34787 77
60762.34819 -126
60762.34851 56
60762.34883 4
60762.34915 69
60762.34946 2
60762.34978 -88
60762.35010 28
60762.35042 101
60762.35074 10
60762.35105 -82
60762.35137 54
60762.35169 98
60762.35201 174
60762.35233 165
60762.35264 315
60762.35296 23
60762.35328 85
60762.35360 99
60762.35392 133
60762.35423 -51
60762.35455 88
60762.35487 83
60762.35519 123
60762.35551 56
60762.35582 125
60762.35614 275
60762.35646 56
60762.35678 -60
60762.35710 -67
60762.35741 20
60762.35773 149
60762.35805 94
60762.35837 58
60762.35869 -11
60762.35900 47
60762.35932 197
60762.35964 -10
60762.35996 129
60762.36028 74
60762.36059 -148
60762.36091 104
60762.36123 -21
60762.36155 32
60762.36187 102
60762.36218 -16
60762.36250 71
60762.36282 212
60762.36314 -106
60762.36346 -11
60762.36377 -201
60762.36409 -74
60762.36441 44
60762.36473 28
60762.36505 197
60762.36536 120
60762.36568 -12
60762.36600 -27
60762.36632 70
60762.36664 216
60762.36695 0
60762.36727 -247
60762.36759 88
60762.36791 34
60762.36823 52
60762.36854 -240
60762.36886 -27
60762.36918 -25
60762.36950 -49
60762.36982 -19
60762.37013 -133
60762.37045 -84
60762.37077 -168
60762.37109 84
60762.37141 -30
60762.37172 78
60762.37204 60
60762.37236 -43
60762.37268 -42
60762.37300 -100
60762.37331 -21
60762.37363 6
60762.37395 -44
60762.37427 -51
60762.37459 32
60762.37490 -27
60762.37522 -150
60762.37554 -228
60762.37586 -189
60762.37618 -32
60762.37649 -81
60762.37681 -110
60762.37713 -69
60762.37745 -83
60762.37777 105
60762.37808 36
60762.37840 -265
60762.37872 -102
60762.37904 -54
60762.37936 -117
60762.37967 -185
60762.37999 -17
60762.38031 -33
60762.38063 66
60762.38095 31
60762.38126 22
60762.38158 -78
60762.38190 33
60762.38222 -42
60762.38254 60
60762.38285 29
60762.38317 132
60762.38349 -102
60762.38381 25
60762.38413 -181
60762.38444 -45
60762.38476 -116
60762.38508 -139
60762.38540 -58
60762.38572 -273
60762.38603 93
60762.38635 -51
60762.38667 -30
60762.38699 56
60762.38731 102
60762.38762 -41
60762.38794 63
60762.38826 16
60762.38858 -145
60762.38890 -80
60762.38921 -37
60762.38953 259
60762.38985 93
60762.39017 -151
60762.39049 33
60762.39080 -46
60762.39112 72
60762.39144 -53
60762.39176 -92
60762.39208 143
60762.39239 -111
60762.39271 -16
60762.39303 -17
60762.39335 212
60762.39367 24
60762.39398 7
60762.39430 50
60762.39462 106
60762.39494 36
60762.39526 -2
60762.39557 233
60762.39589 73
60762.39621 37
60762.39653 80
60762.39685 9
60762.39716 88
60762.39748 72
60762.39780 165
60762.39812 16
60762.39844 58
60762.39875 -75
60762.39907 -152
60762.39939 44
60762.39971 77
60762.40003 -205
60762.40034 -55
60762.40066 -142
60762.40098 -79
60762.40130 152
60762.40162 131
60762.40193 -97
60762.40225 191
60762.40257 -99
60762.40289 55
60762.40321 184
60762.40352 12
60762.40384 75
60762.40416 101
60762.40448 -32
60762.40480 130
60762.40511 168
60762.40543 -12
60762.40575 -52
60762.40607 -71
60762.40639 -116
60762.40670 104
60762.40702 230
60762.40734 -80
60762.40766 35
60762.40798 -37
60762.40829 35
60762.40861 82
60762.40893 202
60762.40925 149
60762.40957 -54
60762.40988 56
60762.41020 154
60762.41052 114
60762.41084 105
60762.41116 69
60762.41147 -13
60762.41179 36
60762.41211 39
60762.41243 64
60762.41275 -70
60762.41306 -58
60762.41338 61
60762.41370 33
60762.41402 -51
60762.41434 135
60762.41465 76
60762.41497 -12
60762.41529 27
60762.41561 321
60762.41593 -119
60762.41624 21
60762.41656 110
60762.41688 144
60762.41720 -19
60762.41752 23
60762.41783 -145
60762.41815 45
60762.41847 47
60762.41879 -103
60762.41911 28
60762.41942 193
60762.41974 -210
60762.42006 118
60762.42038 -27
60762.42070 -101
60762.42101 -84
60762.42133 -6
60762.42165 -12
60762.42197 12
60762.42229 108
60762.42260 16
60762.42292 68
60762.42324 96
60762.42356 67
60762.42388 14
60762.42419 -70
60762.42451 41
60762.42483 -35
60762.42515 -66
60762.42547 55
60762.42578 101
60762.42610 37
60762.42642 -90
60762.42674 35
60762.42706 77
60762.42737 108
60762.42769 -96
60762.42801 -72
60762.42833 -115
60762.42865 -135
60762.42896 45
60762.42928 4
60762.42960 -222
60762.42992 -42
60762.43024 40
60762.43055 -104
60762.43087 -43
60762.43119 -40
60762.43151 71
60762.43183 122
60762.43214 6
60762.43246 43
60762.43278 75
60762.43310 4
60762.43342 -75
60762.43373 -102
60762.43405 -41
60762.43437 119
60762.43469 -283
60762.43501 -55
60762.43532 -160
60762.43564 -146
60762.43596 71
60762.43628 -84
60762.43660 -46
60762.43691 -158
60762.43723 -67
60762.43755 -144
60762.43787 -201
60762.43819 -55
60762.43850 -152
60762.43882 -148
60762.43914 -133
60762.43946 -265
60762.43978 -264
60762.44009 -92
60762.44041 -80
60762.44073 -1
60762.44105 -28
60762.44137 55
60762.44168 86
60762.44200 -66
60762.44232 43
60762.44264 146
60762.44296 104
60762.44327 113
60762.44359 2
60762.44391 -43
60762.44423 98
60762.44455 101
60762.44486 32
60762.44518 -47
60762.44550 19
60762.44582 -80
60762.44614 -74
60762.44645 -113
60762.44677 -72
60762.44709 38
60762.44741 1
60762.44773 10
60762.44804 -35
60762.44836 -154
60762.44868 -160
60762.44900 -199
60762.44932 -350
60762.44963 -415
60762.44995 -382
60762.45027 -443
60762.45059 -424
60762.45091 -682
60762.45122 -508
60762.45154 -595
60762.45186 -501
60762.45218 -528
60762.45250 -547
60762.45281 -660
60762.45313 -581
60762.45345 -718
60762.45377 -679
60762.45409 -620
60762.45440 -693
60762.45472 -575
60762.45504 -760
60762.45536 -577
60762.45568 -693
60762.45599 -551
60762.45631 -711
60762.45663 -557
60762.45695 -496
60762.45727 -700
60762.45758 -519
60762.45790 -688
60762.45822 -763
60762.45854 -636
60762.45886 -710
60762.45917 -657
60762.45949 -485
60762.45981 -561
60762.46013 -674
60762.46045 -612
60762.46076 -725
60762.46108 -663
60762.46140 -466
60762.46172 -691
60762.46204 -736
60762.46235 -681
60762.46267 -627
60762.46299 -416
60762.46331 -500
60762.46363 -521
60762.46394 -777
60762.46426 -653
60762.46458 -507
60762.46490 -661
60762.46522 -645
60762.46553 -738
60762.46585 -385
60762.46617 -664
60762.46649 -667
60762.46681 -614
60762.46712 -539
60762.46744 -660
60762.46776 -688
60762.46808 -568
60762.46840 -718
60762.46871 -650
60762.46903 -609
60762.46935 -637
60762.46967 -593
60762.46999 -502
60762.47030 -489
60762.47062 -660
60762.47094 -502
60762.47126 -589
60762.47157 -586
60762.47189 -526
60762.47221 -417
60762.47253 -582
60762.47285 -731
60762.47316 -452
60762.47348 -710
60762.47380 -579
60762.47412 -704
60762.47444 -802
60762.47475 -594
60762.47507 -484
60762.47539 -635
60762.47571 -545
60762.47603 -554
60762.47634 -660
60762.47666 -601
60762.47698 -776
60762.47730 -678
60762.47762 -499
60762.47793 -866
60762.47825 -575
60762.47857 -680
60762.47889 -783
60762.47921 -770
60762.47952 -861
60762.47984 -824
60762.48016 -624
60762.48048 -844
60762.48080 -899
60762.48111 -661
60762.48143 -713
60762.48175 -682
60762.48207 -750
60762.48239 -699
60762.48270 -787
60762.48302 -576
60762.48334 -474
60762.48366 -759
60762.48398 -717
60762.48429 -696
60762.48461 -883
60762.48493 -701
60762.48525 -598
60762.48557 -817
60762.48588 -772
60762.48620 -887
60762.48652 -828
60762.48684 -735
60762.48716 -796
60762.48747 -759
60762.48779 -832
60762.48811 -472
60762.48843 -753
60762.48875 -690
60762.48906 -655
60762.48938 -789
60762.48970 -785
60762.49002 -626
60762.49034 -898
60762.49065 -776
60762.49097 -700
60762.49129 -598
60762.49161 -768
60762.49193 -620
60762.49224 -771
60762.49256 -691
60762.49288 -766
60762.49320 -669
60762.49352 -757
60762.49383 -797
60762.49415 -962
60762.49447 -710
60762.49479 -803
60762.49511 -573
60762.49542 -670
60762.49574 -654
60762.49606 -695
60762.49638 -712
60762.49670 -940
60762.49701 -759
60762.49733 -907
60762.49765 -800
60762.49797 -913
60762.49829 -669
60762.49860 -648
60762.49892 -648
60762.49924 -716
60762.49956 -859
60762.49988 -650
60762.50019 -909
60762.50051 -622
60762.50083 -684
60762.50115 -576
60762.50147 -821
60762.50178 -805
60762.50210 -896
60762.50242 -660
60762.50274 -658
60762.50306 -739
60762.50337 -603
60762.50369 -594
60762.50401 -682
60762.50433 -736
60762.50465 -486
60762.50496 -745
60762.50528 -682
60762.50560 -840
60762.50592 -803
60762.50624 -546
60762.50655 -485
60762.50687 -729
60762.50719 -690
60762.50751 -598
60762.50783 -729
60762.50814 -664
60762.50846 -779
60762.50878 -575
60762.50910 -784
60762.50942 -553
60762.50973 -775
60762.51005 -753
60762.51037 -832
60762.51069 -637
60762.51101 -529
60762.51132 -734
60762.51164 -743
60762.51196 -930
60762.51228 -753
60762.51260 -664
60762.51291 -726
60762.51323 -862
60762.51355 -841
60762.51387 -764
60762.51419 -800
60762.51450 -918
60762.51482 -709
60762.51514 -768
60762.51546 -736
60762.51578 -711
60762.51609 -686
60762.51641 -849
60762.51673 -846
60762.51705 -461
60762.51737 -805
60762.51768 -660
60762.51800 -436
60762.51832 -612
60762.51864 -743
60762.51896 -693
60762.51927 -689
60762.51959 -704
60762.51991 -746
60762.52023 -691
60762.52055 -767
60762.52086 -594
60762.52118 -840
60762.52150 -626
60762.52182 -676
60762.52214 -716
60762.52245 -747
60762.52277 -759
60762.52309 -840
60762.52341 -823
60762.52373 -600
60762.52404 -631
60762.52436 -778
60762.52468 -781
60762.52500 -646
60762.52532 -677
60762.52563 -655
60762.52595 -825
60762.52627 -833
60762.52659 -743
60762.52691 -656
60762.52722 -791
60762.52754 -723
60762.52786 -824
60762.52818 -847
60762.52850 -817
60762.52881 -732
60762.52913 -845
60762.52945 -887
60762.52977 -807
60762.53009 -736
60762.53040 -823
60762.53072 -795
60762.53104 -787
60762.53136 -728
60762.53168 -624
60762.53199 -737
60762.53231 -685
60762.53263 -840
60762.53295 -597
60762.53327 -856
60762.53358 -722
60762.53390 -1018
60762.53422 -866
60762.53454 -663
60762.53486 -774
60762.53517 -808
60762.53549 -718
60762.53581 -854
60762.53613 -879
60762.53645 -578
60762.53676 -742
60762.53708 -764
60762.53740 -753
60762.53772 -778
60762.53804 -825
60762.53835 -931
60762.53867 -578
60762.53899 -874
60762.53931 -718
60762.53963 -554
60762.53994 -663
60762.54026 -965
60762.54058 -652
60762.54090 -707
60762.54122 -760
60762.54153 -756
60762.54185 -784
60762.54217 -607
60762.54249 -680
60762.54281 -677
60762.54312 -753
60762.54344 -770
60762.54376 -769
60762.54408 -495
60762.54440 -659
60762.54471 -824
60762.54503 -577
60762.54535 -784
60762.54567 -786
60762.54599 -616
60762.54630 -683
60762.54662 -802
60762.54694 -623
60762.54726 -732
60762.54758 -695
60762.54789 -790
60762.54821 -780
60762.54853 -648
60762.54885 -974
60762.54917 -630
60762.54948 -714
60762.54980 -820
60762.55012 -688
60762.55044 -780
60762.55076 -697
60762.55107 -865
60762.55139 -851
60762.55171 -646
60762.55203 -408
60762.55235 -613
60762.55266 -615
60762.55298 -731
60762.55330 -813
60762.55362 -920
60762.55394 -936
60762.55425 -665
60762.55457 -860
60762.55489 -582
60762.55521 -663
60762.55553 -696
60762.55584 -589
60762.55616 -803
60762.55648 -763
60762.55680 -694
60762.55712 -727
60762.55743 -769
60762.55775 -743
60762.55807 -815
60762.55839 -816
60762.55871 -646
60762.55902 -838
60762.55934 -660
60762.55966 -669
60762.55998 -643
60762.56030 -690
60762.56061 -696
60762.56093 -616
60762.56125 -611
60762.56157 -711
60762.56189 -740
60762.56220 -843
60762.56252 -664
60762.56284 -566
60762.56316 -535
60762.56348 -611
60762.56379 -872
60762.56411 -688
60762.56443 -501
60762.56475 -435
60762.56507 -530
60762.56538 -640
60762.56570 -709
60762.56602 -827
60762.56634 -506
60762.56666 -679
60762.56697 -311
60762.56729 -663
60762.56761 -778
60762.56793 -610
60762.56825 -739
60762.56856 -729
60762.56888 -583
60762.56920 -681
60762.56952 -781
60762.56984 -579
60762.57015 -477
60762.57047 -567
60762.57079 -502
60762.57111 -548
60762.57143 -740
60762.57174 -756
60762.57206 -823
60762.57238 -643
60762.57270 -482
60762.57302 -492
60762.57333 -647
60762.57365 -698
60762.57397 -480
60762.57429 -780
60762.57461 -578
60762.57492 -564
60762.57524 -695
60762.57556 -839
60762.57588 -600
60762.57620 -818
60762.57651 -823
60762.57683 -720
60762.57715 -761
60762.57747 -712
60762.57779 -679
60762.57810 -566
60762.57842 -456
60762.57874 -346
60762.57906 -598
60762.57938 -495
60762.57969 -448
60762.58001 -292
60762.58033 -464
60762.58065 -469
60762.58097 -348
60762.58128 -207
60762.58160 -236
60762.58192 -524
60762.58224 -452
60762.58256 -281
60762.58287 -103
60762.58319 -164
60762.58351 -204
60762.58383 -9
60762.58415 -119
60762.58446 -11
60762.58478 273
60762.58510 82
60762.58542 18
60762.58574 101
60762.58605 -8
60762.58637 95
60762.58669 -8
60762.58701 -101
60762.58733 7
60762.58764 39
60762.58796 22
60762.58828 -74
60762.58860 19
60762.58892 -57
60762.58923 83
60762.58955 177
60762.58987 163
60762.59019 33
60762.59051 206
60762.59082 108
60762.59114 225
60762.59146 139
60762.59178 -69
60762.59210 136
60762.59241 122
60762.59273 31
60762.59305 34
60762.59337 57
60762.59369 229
60762.59400 29
60762.59432 186
60762.59464 75
60762.59496 -81
60762.59528 -1
60762.59559 144
60762.59591 223
60762.59623 -72
60762.59655 43
60762.59687 141
60762.59718 213
60762.59750 196
60762.59782 -82
60762.59814 -31
60762.59846 8
60762.59877 -47
60762.59909 -143
60762.59941 -51
60762.59973 -30
60762.60005 -91
60762.60036 -132
60762.60068 17
60762.60100 -86
60762.60132 2
60762.60164 26
60762.60195 -122
60762.60227 -61
60762.60259 -110
60762.60291 -94
60762.60323 -37
60762.60354 -77
60762.60386 -21
60762.60418 -16
60762.60450 46
60762.60482 -58
60762.60513 -59
60762.60545 200
60762.60577 -85
60762.60609 11
60762.60641 94
60762.60672 -153
60762.60704 24
60762.60736 -32
60762.60768 39
60762.60800 111
60762.60831 -115
60762.60863 137
60762.60895 10
60762.60927 -111
60762.60959 106
60762.60990 2
60762.61022 19
60762.61054 -140
60762.61086 -30
60762.61118 53
60762.61149 13
60762.61181 3
60762.61213 -11
60762.61245 -68
60762.61277 -149
60762.61308 59
60762.61340 -36
60762.61372 -65
60762.61404 68
60762.61436 37
60762.61467 -106
60762.61499 -110
60762.61531 -38
60762.61563 -9
60762.61595 -28
60762.61626 58
60762.61658 -26
60762.61690 36
60762.61722 91
60762.61754 92
60762.61785 -21
60762.61817 44
60762.61849 23
60762.61881 -66
60762.61913 -94
60762.61944 -106
60762.61976 -142
60762.62008 -114
60762.62040 -173
60762.62072 -43
60762.62103 -43
60762.62135 -162
60762.62167 1
60762.62199 -244
60762.62231 115
60762.62262 36
60762.62294 -117
60762.62326 11
60762.62358 128
60762.62390 31
60762.62421 -48
60762.62453 -4
60762.62485 115
60762.62517 -90
60762.62549 -26
60762.62580 -51
60762.62612 -69
60762.62644 -95
60762.62676 -186
60762.62708 -222
60762.62739 -177
60762.62771 133
60762.62803 -129
60762.62835 -228
60762.62867 -49
60762.62898 27
60762.62930 -53
60762.62962 -74
60762.62994 -117
60762.63026 -186
60762.63057 141
60762.63089 -27
60762.63121 91
60762.63153 -52
60762.63185 -68
60762.63216 -276
60762.63248 -4
60762.63280 145
60762.63312 -215
60762.63344 38
60762.63375 -100
60762.63407 -83
60762.63439 -76
60762.63471 13
60762.63503 134
60762.63534 25
60762.63566 77
60762.63598 -31
60762.63630 13
60762.63662 -47
60762.63693 -28
60762.63725 11
60762.63757 -20
60762.63789 -66
60762.63821 -200
60762.63852 -101
60762.63884 -50
60762.63916 -70
60762.63948 -51
60762.63980 -213
60762.64011 -26
60762.64043 -21
60762.64075 28
60762.64107 -137
60762.64139 -80
60762.64170 -13
60762.64202 27
60762.64234 -170
60762.64266 148
60762.64298 -4
60762.64329 -40
60762.64361 17
60762.64393 133
60762.64425 244
60762.64457 74
60762.64488 -6
60762.64520 -73
60762.64552 100
60762.64584 -103
60762.64616 -35
60762.64647 227
60762.64679 17
60762.64711 117
60762.64743 -38
60762.64775 15
60762.64806 304
60762.64838 58
60762.64870 -30
60762.64902 39
60762.64934 -79
60762.64965 7
60762.64997 78
60762.65029 -42
60762.65061 101
60762.65093 101
60762.65124 -10
60762.65156 -8
60762.65188 89
60762.65220 -17
60762.65252 -52
60762.65283 90
60762.65315 64
60762.65347 197
60762.65379 151
60762.65411 182
60762.65442 58
60762.65474 100
60762.65506 81
60762.65538 134
60762.65570 75
60762.65601 -50
60762.65633 -28
60762.65665 91
60762.65697 -74
60762.65729 -5
60762.65760 -109
60762.65792 -21
60762.65824 108
60762.65856 61
60762.65888 -159
60762.65919 -69
60762.65951 56
60762.65983 28
60762.66015 129
60762.66047 74
60762.66078 109
60762.66110 142
60762.66142 -92
60762.66174 44
60762.66206 -67
60762.66237 -95
60762.66269 74
60762.66301 53
60762.66333 -9
60762.66365 167
60762.66396 -53
60762.66428 4
60762.66460 56
60762.66492 -76
60762.66524 10
60762.66555 113
60762.66587 66
60762.66619 58
60762.66651 -76
60762.66682 10
60762.66714 11
60762.66746 112
60762.66778 92
60762.66810 18
60762.66841 40
60762.66873 -44
60762.66905 -118
60762.66937 5
60762.66969 119
60762.67000 70
60762.67032 63
60762.67064 -21
60762.67096 -80
60762.67128 108
60762.67159 98
60762.67191 0
60762.67223 -151
60762.67255 136
60762.67287 27
60762.67318 30
60762.67350 -2
60762.67382 26
60762.67414 49
60762.67446 49
60762.67477 161
60762.67509 -121
60762.67541 -89
60762.67573 179
60762.67605 -171
60762.67636 -90
60762.67668 -304
60762.67700 -35
60762.67732 85
60762.67764 -59
60762.67795 -57
60762.67827 -63
60762.67859 68
60762.67891 9
60762.67923 -42
60762.67954 41
60762.67986 43
60762.68018 -196
60762.68050 152
60762.68082 92
60762.68113 69
60762.68145 62
60762.68177 -29
60762.68209 -45
60762.68241 -8
60762.68272 33
60762.68304 -44
60762.68336 -123
60762.68368 -8
60762.68400 287
60762.68431 3
60762.68463 116
60762.68495 114
60762.68527 -51
60762.68559 -140
60762.68590 8
60762.68622 -7
60762.68654 -74
60762.68686 5
60762.68718 75
60762.68749 -61
60762.68781 -81
60762.68813 48
60762.68845 -151
60762.68877 -72
60762.68908 -362
60762.68940 -296
60762.68972 -66
60762.69004 -79
60762.69036 -98
60762.69067 -97
60762.69099 -11
60762.69131 161
60762.69163 3
60762.69195 -185
60762.69226 -46
60762.69258 -70
60762.69290 -46
60762.69322 -79
60762.69354 -110
60762.69385 -61
60762.69417 86
60762.69449 -67
60762.69481 46
60762.69513 -32
60762.69544 -119
60762.69576 -134
60762.69608 19
60762.69640 214
60762.69672 -134
60762.69703 -95
60762.69735 -44
60762.69767 -151
60762.69799 -61
60762.69831 -9
60762.69862 84
60762.69894 -53
60762.69926 -15
60762.69958 -11
60762.69990 -51
60762.70021 64
60762.70053 -26
60762.70085 43
60771.76084 -94
60771.76116 -86
60771.76147 -25
60771.76179 -22
60771.76211 24
60771.76243 -22
60771.76275 77
60771.76306 -112
60771.76338 -42
60771.76370 8
60771.76402 18
60771.76434 106
60771.76465 -19
60771.76497 -7
60771.76529 -89
60771.76561 -41
60771.76593 -159
60771.76624 -72
60771.76656 -75
60771.76688 211
60771.76720 196
60771.76752 17
60771.76783 112
60771.76815 34
60771.76847 152
60771.76879 -193
60771.76911 -66
60771.76942 133
60771.76974 77
60771.77006 263
60771.77038 80
60771.77070 -90
60771.77101 25
60771.77133 38
60771.77165 156
60771.77197 163
60771.77229 -123
60771.77260 -97
60771.77292 -168
60771.77324 -20
60771.77356 -50
60771.77388 198
60771.77419 95
60771.77451 15
60771.77483 -196
60771.77515 -179
60771.77547 18
60771.77578 0
60771.77610 124
60771.77642 169
60771.77674 46
60771.77706 35
60771.77737 -5
60771.77769 86
60771.77801 -94
60771.77833 -117
60771.77865 45
60771.77896 32
60771.77928 8
60771.77960 -12
60771.77992 -96
60771.78024 53
60771.78055 -96
60771.78087 1
60771.78119 103
60771.78151 -83
60771.78183 -109
60771.78214 -1
60771.78246 -13
60771.78278 23
60771.78310 -16
60771.78342 133
60771.78373 28
60771.78405 32
60771.78437 -56
60771.78469 37
60771.78501 -178
60771.78532 153
60771.78564 132
60771.78596 -120
60771.78628 -100
60771.78660 53
60771.78691 -89
60771.78723 23
60771.78755 -40
60771.78787 -97
60771.78819 43
60771.78850 20
60771.78882 -24
60771.78914 143
60771.78946 125
60771.78978 132
60771.79009 68
60771.79041 -59
60771.79073 2
60771.79105 -25
60771.79137 -249
60771.79168 -116
60771.79200 191
60771.79232 64
60771.79264 177
60771.79296 47
60771.79327 240
60771.79359 185
60771.79391 -71
60771.79423 72
60771.79455 -35
60771.79486 2
60771.79518 -28
60771.79550 -45
60771.79582 -54
60771.79614 120
60771.79645 10
60771.79677 26
60771.79709 -8
60771.79741 44
60771.79773 44
60771.79804 40
60771.79836 51
60771.79868 88
60771.79900 20
60771.79932 -39
60771.79963 242
60771.79995 51
60771.80027 72
60771.80059 -94
60771.80091 -8
60771.80122 -12
60771.80154 196
60771.80186 285
60771.80218 186
60771.80250 161
60771.80281 81
60771.80313 58
60771.80345 -145
60771.80377 47
60771.80409 149
60771.80440 18
60771.80472 -11
60771.80504 41
60771.80536 116
60771.80568 27
60771.80599 -33
60771.80631 -11
60771.80663 88
60771.80695 78
60771.80727 299
60771.80758 43
60771.80790 142
60771.80822 -124
60771.80854 26
60771.80886 -142
60771.80917 38
60771.80949 -32
60771.80981 34
60771.81013 -75
60771.81045 -153
60771.81076 -103
60771.81108 211
60771.81140 1
60771.81172 123
60771.81204 -49
60771.81235 -172
60771.81267 57
60771.81299 31
60771.81331 13
60771.81363 129
60771.81394 -23
60771.81426 -37
60771.81458 120
60771.81490 171
60771.81522 36
60771.81553 -31
60771.81585 -16
60771.81617 27
60771.81649 -255
60771.81681 -170
60771.81712 -218
60771.81744 -54
60771.81776 68
60771.81808 -72
60771.81840 95
60771.81871 73
60771.81903 -50
60771.81935 -153
60771.81967 -88
60771.81999 -56
60771.82030 27
60771.82062 -9
60771.82094 -97
60771.82126 -39
60771.82158 47
60771.82189 -79
60771.82221 70
60771.82253 14
60771.82285 -13
60771.82317 102
60771.82348 89
60771.82380 83
60771.82412 123
60771.82444 -181
60771.82476 70
60771.82507 27
60771.82539 -29
60771.82571 -102
60771.82603 -26
60771.82635 -53
60771.82666 0
60771.82698 268
60771.82730 14
60771.82762 149
60771.82794 36
60771.82825 205
60771.82857 89
60771.82889 -164
60771.82921 18
60771.82953 -156
60771.82984 -30
60771.83016 178
60771.83048 -3
60771.83080 -90
60771.83112 26
60771.83143 -72
60771.83175 -13
60771.83207 -3
60771.83239 58
60771.83271 178
60771.83302 -98
60771.83334 -123
60771.83366 -4
60771.83398 -12
60771.83430 -74
60771.83461 6
60771.83493 -87
60771.83525 24
60771.83557 102
60771.83589 -56
60771.83620 221
60771.83652 -66
60771.83684 18
60771.83716 131
60771.83748 -36
60771.83779 28
60771.83811 27
60771.83843 -32
60771.83875 25
60771.83907 -66
60771.83938 13
60771.83970 -94
60771.84002 26
60771.84034 163
60771.84066 120
60771.84097 -81
60771.84129 -92
60771.84161 137
60771.84193 -121
60771.84224 -29
60771.84256 29
60771.84288 -58
60771.84320 44
60771.84352 34
60771.84383 47
60771.84415 98
60771.84447 -107
60771.84479 -85
60771.84511 41
60771.84542 -35
60771.84574 2
60771.84606 12
60771.84638 -52
60771.84670 103
60771.84701 -12
60771.84733 -146
60771.84765 103
60771.84797 -33
60771.84829 -133
60771.84860 -85
60771.84892 -95
60771.84924 64
60771.84956 180
60771.84988 84
60771.85019 76
60771.85051 51
60771.85083 176
60771.85115 -39
60771.85147 57
60771.85178 123
60771.85210 -49
60771.85242 -50
60771.85274 139
60771.85306 72
60771.85337 20
60771.85369 -127
60771.85401 -116
60771.85433 158
60771.85465 0
60771.85496 -239
60771.85528 9
60771.85560 50
60771.85592 -187
60771.85624 -10
60771.85655 -64
60771.85687 -19
60771.85719 -157
60771.85751 -156
60771.85783 19
60771.85814 37
60771.85846 -30
60771.85878 -30
60771.85910 -107
60771.85942 53
60771.85973 -8
60771.86005 -13
60771.86037 -148
60771.86069 -41
60771.86101 -138
60771.86132 57
60771.86164 33
60771.86196 3
60771.86228 -24
60771.86260 142
60771.86291 108
60771.86323 77
60771.86355 -79
60771.86387 -84
60771.86419 -15
60771.86450 -229
60771.86482 -172
60771.86514 95
60771.86546 -29
60771.86578 -145
60771.86609 61
60771.86641 -1
60771.86673 -59
60771.86705 1
60771.86737 217
60771.86768 -119
60771.86800 71
60771.86832 -27
60771.86864 -63
60771.86896 20
60771.86927 18
60771.86959 182
60771.86991 151
60771.87023 -26
60771.87055 -25
60771.87086 -21
60771.87118 190
60771.87150 121
60771.87182 94
60771.87214 142
60771.87245 -39
60771.87277 52
60771.87309 145
60771.87341 12
60771.87373 60
60771.87404 141
60771.87436 252
60771.87468 -10
60771.87500 32
60771.87532 0
60771.87563 -127
60771.87595 -50
60771.87627 -48
60771.87659 -13
60771.87691 -25
60771.87722 -57
60771.87754 -46
60771.87786 2
60771.87818 -24
60771.87850 109
60771.87881 66
60771.87913 -26
60771.87945 156
60771.87977 49
60771.88009 -108
60771.88040 12
60771.88072 -99
60771.88104 -20
60771.88136 26
60771.88168 -68
60771.88199 -114
60771.88231 90
60771.88263 -52
60771.88295 -90
60771.88327 -165
60771.88358 84
60771.88390 16
60771.88422 -76
60771.88454 -61
60771.88486 2
60771.88517 -93
60771.88549 -56
60771.88581 -34
60771.88613 24
60771.88645 -10
60771.88676 45
60771.88708 -95
60771.88740 6
60771.88772 -173
60771.88804 -191
60771.88835 -151
60771.88867 163
60771.88899 -87
60771.88931 252
60771.88963 -198
60771.88994 -94
60771.89026 75
60771.89058 -172
60771.89090 -189
60771.89122 -38
60771.89153 95
60771.89185 16
60771.89217 -16
60771.89249 77
60771.89281 155
60771.89312 -109
60771.89344 -96
60771.89376 83
60771.89408 -53
60771.89440 -20
60771.89471 -118
60771.89503 5
60771.89535 -17
60771.89567 -101
60771.89599 -88
60771.89630 -1
60771.89662 30
60771.89694 27
60771.89726 -106
60771.89758 8
60771.89789 -139
60771.89821 -195
60771.89853 -285
60771.89885 -74
60771.89917 -2
60771.89948 -116
60771.89980 -64
60771.90012 110
60771.90044 -234
60771.90076 -152
60771.90107 -214
60771.90139 -303
60771.90171 -323
60771.90203 -384
60771.90235 -350
60771.90266 -454
60771.90298 -476
60771.90330 -484
60771.90362 -426
60771.90394 -283
60771.90425 -374
60771.90457 -294
60771.90489 -424
60771.90521 -616
60771.90553 -379
60771.90584 -483
60771.90616 -570
60771.90648 -510
60771.90680 -438
60771.90712 -582
60771.90743 -547
60771.90775 -500
60771.90807 -471
60771.90839 -600
60771.90871 -299
60771.90902 -474
60771.90934 -551
60771.90966 -628
60771.90998 -639
60771.91030 -581
60771.91061 -548
60771.91093 -615
60771.91125 -514
60771.91157 -606
60771.91189 -335
60771.91220 -503
60771.91252 -456
60771.91284 -519
60771.91316 -404
60771.91348 -383
60771.91379 -380
60771.91411 -421
60771.91443 -377
60771.91475 -465
60771.91507 -362
60771.91538 -371
60771.91570 -495
60771.91602 -404
60771.91634 -520
60771.91666 -399
60771.91697 -515
60771.91729 -337
60771.91761 -564
60771.91793 -390
60771.91825 -615
60771.91856 -543
60771.91888 -598
60771.91920 -541
60771.91952 -737
60771.91984 -584
60771.92015 -504
60771.92047 -536
60771.92079 -261
60771.92111 -284
60771.92143 -632
60771.92174 -520
60771.92206 -377
60771.92238 -415
60771.92270 -486
60771.92302 -427
60771.92333 -563
60771.92365 -352
60771.92397 -359
60771.92429 -218
60771.92461 -464
60771.92492 -357
60771.92524 -425
60771.92556 -462
60771.92588 -344
60771.92620 -305
60771.92651 -554
60771.92683 -480
60771.92715 -525
60771.92747 -479
60771.92779 -407
60771.92810 -668
60771.92842 -637
60771.92874 -434
60771.92906 -564
60771.92938 -524
60771.92969 -477
60771.93001 -458
60771.93033 -416
60771.93065 -537
60771.93097 -491
60771.93128 -508
60771.93160 -494
60771.93192 -588
60771.93224 -407
60771.93256 -537
60771.93287 -443
60771.93319 -514
60771.93351 -492
60771.93383 -519
60771.93415 -396
60771.93446 -417
60771.93478 -296
60771.93510 -492
60771.93542 -350
60771.93574 -305
60771.93605 -379
60771.93637 -410
60771.93669 -331
60771.93701 -546
60771.93733 -271
60771.93764 -488
60771.93796 -415
60771.93828 -359
60771.93860 -366
60771.93892 -491
60771.93923 -377
60771.93955 -295
60771.93987 -365
60771.94019 -160
60771.94051 -388
60771.94082 -220
60771.94114 -366
60771.94146 -441
60771.94178 -296
60771.94210 -361
60771.94241 -220
60771.94273 -468
60771.94305 -472
60771.94337 -487
60771.94369 -283
60771.94400 -325
60771.94432 -432
60771.94464 -423
60771.94496 -221
60771.94528 -333
60771.94559 -603
60771.94591 -555
60771.94623 -384
60771.94655 -468
60771.94687 -399
60771.94718 -452
60771.94750 -387
60771.94782 -632
60771.94814 -518
60771.94846 -433
60771.94877 -282
60771.94909 -238
60771.94941 -393
60771.94973 -517
60771.95005 -404
60771.95036 -445
60771.95068 -387
60771.95100 -325
60771.95132 -356
60771.95164 -349
60771.95195 -456
60771.95227 -456
60771.95259 -395
60771.95291 -397
60771.95323 -489
60771.95354 -513
60771.95386 -401
60771.95418 -577
60771.95450 -305
60771.95482 -488
60771.95513 -416
60771.95545 -375
60771.95577 -490
60771.95609 -489
60771.95641 -489
60771.95672 -230
60771.95704 -518
60771.95736 -488
60771.95768 -380
60771.95800 -464
60771.95831 -189
60771.95863 -630
60771.95895 -362
60771.95927 -484
60771.95959 -326
60771.95990 -337
60771.96022 -320
60771.96054 -503
60771.96086 -263
60771.96118 -420
60771.96149 -507
60771.96181 -483
60771.96213 -450
60771.96245 -489
60771.96277 -480
60771.96308 -610
60771.96340 -472
60771.96372 -646
60771.96404 -496
60771.96436 -385
60771.96467 -436
60771.96499 -669
60771.96531 -535
60771.96563 -495
60771.96595 -624
60771.96626 -541
60771.96658 -354
60771.96690 -529
60771.96722 -572
60771.96754 -447
60771.96785 -549
60771.96817 -613
60771.96849 -422
60771.96881 -536
60771.96913 -490
60771.96944 -498
60771.96976 -605
60771.97008 -507
60771.97040 -444
60771.97072 -501
60771.97103 -422
60771.97135 -542
60771.97167 -395
60771.97199 -414
60771.97231 -561
60771.97262 -622
60771.97294 -460
60771.97326 -499
60771.97358 -443
60771.97390 -311
60771.97421 -388
60771.97453 -590
60771.97485 -585
60771.97517 -679
60771.97549 -459
60771.97580 -535
60771.97612 -505
60771.97644 -445
60771.97676 -613
60771.97708 -397
60771.97739 -322
60771.97771 -507
60771.97803 -804
60771.97835 -626
60771.97867 -627
60771.97898 -556
60771.97930 -615
60771.97962 -575
60771.97994 -657
60771.98026 -644
60771.98057 -597
60771.98089 -496
60771.98121 -538
60771.98153 -518
60771.98185 -403
60771.98216 -489
60771.98248 -644
60771.98280 -475
60771.98312 -339
60771.98344 -553
60771.98375 -543
60771.98407 -677
60771.98439 -545
60771.98471 -390
60771.98503 -279
60771.98534 -466
60771.98566 -575
60771.98598 -511
60771.98630 -565
60771.98662 -471
60771.98693 -549
60771.98725 -777
60771.98757 -560
60771.98789 -421
60771.98821 -512
60771.98852 -455
60771.98884 -563
60771.98916 -554
60771.98948 -559
60771.98980 -658
60771.99011 -376
60771.99043 -642
60771.99075 -598
60771.99107 -563
60771.99139 -535
60771.99170 -375
60771.99202 -271
60771.99234 -450
60771.99266 -355
60771.99298 -331
60771.99329 -381
60771.99361 -439
60771.99393 -312
60771.99425 -152
60771.99457 -298
60771.99488 -268
60771.99520 -365
60771.99552 -359
60771.99584 -389
60771.99616 -414
60771.99647 -321
60771.99679 -421
60771.99711 -414
60771.99743 -245
60771.99775 -279
60771.99806 -464
60771.99838 -387
60771.99870 -459
60771.99902 -336
60771.99934 -389
60771.99965 -539
60771.99997 -421
60772.00029 -406
60772.00061 -601
60772.00093 -319
60772.00124 -298
60772.00156 -422
60772.00188 -288
60772.00220 -373
60772.00252 -489
60772.00283 -378
60772.00315 -294
60772.00347 -331
60772.00379 -294
60772.00411 -500
60772.00442 -315
60772.00474 -367
60772.00506 -372
60772.00538 -180
60772.00570 -601
60772.00601 -418
60772.00633 -313
60772.00665 -471
60772.00697 -387
60772.00729 -417
60772.00760 -353
60772.00792 -489
60772.00824 -402
60772.00856 -256
60772.00888 -424
60772.00919 -474
60772.00951 -357
60772.00983 -215
60772.01015 -477
60772.01047 -502
60772.01078 -502
60772.01110 -310
60772.01142 -350
60772.01174 -512
60772.01206 -310
60772.01237 -379
60772.01269 -554
60772.01301 -443
60772.01333 -528
60772.01365 -345
60772.01396 -498
60772.01428 -291
60772.01460 -423
60772.01492 -458
60772.01524 -260
60772.01555 -495
60772.01587 -576
60772.01619 -406
60772.01651 -403
60772.01683 -421
60772.01714 -396
60772.01746 -472
60772.01778 -334
60772.01810 -247
60772.01842 -452
60772.01873 -338
60772.01905 -511
60772.01937 -501
60772.01969 -282
60772.02001 -523
60772.02032 -282
60772.02064 -270
60772.02096 -417
60772.02128 -405
60772.02160 -167
60772.02191 -338
60772.02223 -295
60772.02255 -471
60772.02287 -165
60772.02318 -197
60772.02350 -284
60772.02382 -259
60772.02414 -194
60772.02446 -348
60772.02477 -259
60772.02509 -202
60772.02541 -311
60772.02573 -109
60772.02605 -153
60772.02636 14
60772.02668 151
60772.02700 99
60772.02732 -131
60772.02764 98
60772.02795 142
60772.02827 -13
60772.02859 141
60772.02891 15
60772.02923 -87
60772.02954 28
60772.02986 28
60772.03018 45
60772.03050 157
60772.03082 88
60772.03113 167
60772.03145 136
60772.03177 31
60772.03209 -73
60772.03241 81
60772.03272 145
60772.03304 -60
60772.03336 101
60772.03368 99
60772.03400 18
60772.03431 2
60772.03463 -147
60772.03495 130
60772.03527 -46
60772.03559 58
60772.03590 8
60772.03622 -5
60772.03654 -157
60772.03686 -22
60772.03718 -90
60772.03749 -170
60772.03781 -202
60772.03813 112
60772.03845 -148
60772.03877 -170
60772.03908 -78
60772.03940 -274
60772.03972 183
60772.04004 108
60772.04036 -13
60772.04067 -71
60772.04099 -17
60772.04131 -241
60772.04163 -86
60772.04195 -11
60772.04226 -1
60772.04258 -162
60772.04290 76
60772.04322 0
60772.04354 -217
60772.04385 -79
60772.04417 -174
60772.04449 -99
60772.04481 62
60772.04513 -116
60772.04544 -113
60772.04576 -9
60772.04608 -196
60772.04640 -89
60772.04672 -51
60772.04703 -64
60772.04735 38
60772.04767 146
60772.04799 -13
60772.04831 -61
60772.04862 7
60772.04894 9
60772.04926 -60
60772.04958 -137
60772.04990 -17
60772.05021 148
60772.05053 -224
60772.05085 -43
60772.05117 -28
60772.05149 1
60772.05180 -18
60772.05212 14
60772.05244 -26
60772.05276 -125
60772.05308 16
60772.05339 40
60772.05371 64
60772.05403 23
60772.05435 -62
60772.05467 16
60772.05498 -113
60772.05530 173
60772.05562 424
60772.05594 7
60772.05626 108
60772.05657 99
60772.05689 42
60772.05721 -37
60772.05753 -239
60772.05785 -20
60772.05816 -157
60772.05848 36
60772.05880 -69
60772.05912 -22
60772.05944 -142
60772.05975 16
60772.06007 -94
60772.06039 11
60772.06071 92
60772.06103 5
60772.06134 26
60772.06166 -16
60772.06198 -43
60772.06230 -185
60772.06262 7
60772.06293 34
60772.06325 -123
60772.06357 -104
60772.06389 207
60772.06421 -36
60772.06452 -122
60772.06484 0
60772.06516 7
60772.06548 35
60772.06580 69
60772.06611 -56
60772.06643 134
60772.06675 -194
60772.06707 -116
60772.06739 -97
60772.06770 22
60772.06802 -157
60772.06834 68
60772.06866 96
60772.06898 -44
60772.06929 -77
60772.06961 -101
60772.06993 -25
60772.07025 80
60772.07057 290
60772.07088 168
60772.07120 206
60772.07152 -2
60772.07184 -60
60772.07216 -138
60772.07247 177
60772.07279 128
60772.07311 115
60772.07343 279
60772.07375 137
60772.07406 151
60772.07438 96
60772.07470 -66
60772.07502 53
60772.07534 60
60772.07565 -120
60772.07597 -177
60772.07629 192
60772.07661 161
60772.07693 62
60772.07724 139
60772.07756 92
60772.07788 122
60772.07820 44
60772.07852 121
60772.07883 53
60772.07915 56
60772.07947 46
60772.07979 61
60772.08011 70
60772.08042 112
60772.08074 65
60772.08106 -34
60772.08138 219
60772.08170 -16
60772.08201 74
60772.08233 39
60772.08265 -148
60772.08297 92
60772.08329 103
60772.08360 -65
60772.08392 25
60772.08424 76
60772.08456 -103
60772.08488 20
60772.08519 89
60772.08551 -113
60772.08583 31
60772.08615 -170
60772.08647 50
60772.08678 64
60772.08710 -14
60772.08742 -7
60772.08774 36
60772.08806 -7
60772.08837 -9
60772.08869 -77
60772.08901 119
60772.08933 155
60772.08965 124
60772.08996 149
60772.09028 87
60772.09060 -103
60772.09092 196
60772.09124 24
60772.09155 48
60772.09187 140
60772.09219 -86
60772.09251 -20
60772.09283 -152
60772.09314 18
60772.09346 21
60772.09378 160
60772.09410 -22
60772.09442 -17
60772.09473 97
60772.09505 -84
60772.09537 -96
60772.09569 121
60772.09601 136
60772.09632 -28
60772.09664 40
60772.09696 85
60772.09728 -44
60772.09760 167
60772.09791 58
60772.09823 -89
60772.09855 15
60772.09887 20
60772.09919 -41
60772.09950 -157
60772.09982 -119
60772.10014 -128
60772.10046 -151
60772.10078 11
60772.10109 34
60772.10141 -3
60772.10173 -8
60772.10205 -222
60772.10237 -263
60772.10268 -119
60772.10300 -31
60772.10332 -8
60772.10364 -89
60772.10396 -177
60772.10427 -222
60772.10459 -156
60772.10491 -95
60772.10523 190
60772.10555 -54
60772.10586 -35
60772.10618 171
